Complete Identification of Deep ReLU Networks through {\L}ukasiewicz Logic

Two deep ReLU networks can have entirely different architectures and parameters, yet realize the same function. We provide a complete characterization of this nonuniqueness. This is effected by building a symbolic calculus for deep ReLU networks, equivalence and simplification of networks becoming derivation of formulae, in close parallel to Shannon's analysis of switching circuits through Boolean logic. Inspired by Shannon, who turned circuit synthesis into the manipulation of Boolean formulae by the axioms of Boolean algebra, we turn ReLU network identification into the derivation of {\L}ukasiewicz formulae by the axioms of many-valued (MV) logic. Two non-degenerate ReLU networks realize the same function on the unit cube if and only if one is obtained from the other by finitely many applications of the MV axioms for integer weights and biases, the divisible MV axioms for rational ones, and the Riesz MV axioms for real ones. The MV logic axioms characterize all symmetries of ReLU networks, the single-layer ones, which for tanh networks are the only kind, and the deep ones, spanning three or more layers. Our framework consists of three steps, an extraction algorithm turning a network into a substitution graph, whose represented formula has the network's input-output map as its truth function, a completeness theorem, by which functionally equivalent formulae are interderivable, and a construction algorithm returning from graphs to networks. The substitution graph is layered, carrying at each node a formula in the variables of the layer feeding it, encodes the network uniquely, and induces a new normal form for MV logic, compositional rather than flat as in the literature, hence retaining the algebraic structure of the network, with three local operations--node rewrite, layer collapse, layer expansion--realizing every derivation.

==> NN-Identification-Lukasiewicz-2026/README.txt <==
Complete Identification of Deep ReLU Networks through Lukasiewicz Logic
Yani Zhang and Helmut Boelcskei, ETH Zurich
Final version, 1 September 2026

Contents
  main.tex          master file; abstract, section inputs, bibliography, AI declaration
  app.tex           Appendices A-D, input after the bibliography
  main.bib          bibliography, all 24 entries source-checked against the publishers
  sections/         1_intro, 2_extract, 3_graph, 4_manipulate, 5_construct,
                    6_extend, 7_closing  (7_simplify_revised is inside \iffalse and unused)
  figures/          all figures, TikZ sources and three PNGs
  main.pdf          compiled final version, 41 pages
  *.sty, report.cls local packages and class
  ieeetran.bst      local bibliography style; NOT a TeX Live package, bibtex fails without it

Build
  pdflatex main
  bibtex   main
  pdflatex main
  pdflatex main

Expected: 41 pages, no undefined references, no overfull boxes.

Formatting note
  Figures float with [tb] placement; microtype and \allowdisplaybreaks are loaded and the
  float fractions are loosened in the preamble. Reverting to figure placement [H] restores
  the earlier fixed-position layout at the cost of white space at the foot of several pages.


==> README.txt <==
Complete Identification of Deep ReLU Networks through Lukasiewicz Logic
Yani Zhang and Helmut Boelcskei, ETH Zurich
Final version, 1 September 2026

Contents
  main.tex          master file; abstract, section inputs, bibliography, AI declaration
  app.tex           Appendices A-D, input after the bibliography
  main.bib          bibliography, all 24 entries source-checked against the publishers
  sections/         1_intro, 2_extract, 3_graph, 4_manipulate, 5_construct,
                    6_extend, 7_closing  (7_simplify_revised is inside \iffalse and unused)
  figures/          all figures, TikZ sources and three PNGs
  main.pdf          compiled final version, 41 pages
  *.sty, report.cls local packages and class
  ieeetran.bst      local bibliography style; NOT a TeX Live package, bibtex fails without it

Build
  pdflatex main
  bibtex   main
  pdflatex main
  pdflatex main

Expected: 41 pages, no undefined references, no overfull boxes.

Formatting note
  Figures float with [tb] placement; microtype and \allowdisplaybreaks are loaded and the
  float fractions are loosened in the preamble. Reverting to figure placement [H] restores
  the earlier fixed-position layout at the cost of white space at the foot of several pages.

